A Multistage Extension of Witsenhausen's Counterexample with Linear Signaling

We study a multistage scalar extension of Witsenhausen's counterexample in which controller 1 observes the initial state exactly, whereas every subsequent controller observes only a local noise-corrupted state and does not inherit its predecessors' observations, so that every nonterminal action both regulates the state and shapes the signal available to the next controller. Restricting the signaling controllers to linear policies while leaving the terminal controller unrestricted, we compute the exact value within this class and reduce the optimization to a deterministic dynamic program in a single propagated variance. The optimal intermediate gains are shown to have a shrinkage form, and the value functions of that program are concave. For two stages, the benchmark admits a closed form on a matching locus, where for small effort weights it has two distinct minimizers, and at the standard parameter instance on that locus a two-point nonlinear policy strictly improves upon it. For three stages, numerical continuation at a reference instance reveals three distinct local minima, and two values of the initial variance at which the lowest of the three changes abruptly. Under the terminal-cost normalization we further prove, for every finite horizon, that the optimal linear value becomes asymptotically equal to the signaling-idle benchmark as the initial variance tends to infinity.

==> data/fig-bound.dat <==
-0.120000 0.969098
-0.115000 0.968829
-0.110000 0.968556
-0.105000 0.968280
-0.100000 0.968000
-0.095000 0.967717
-0.090000 0.967429
-0.085000 0.967138
-0.080000 0.966844
-0.075000 0.966545
-0.070000 0.966242
-0.065000 0.965935
-0.060000 0.965624
-0.055000 0.965309
-0.050000 0.964989
-0.045000 0.964665
-0.040000 0.964337
-0.035000 0.964004
-0.030000 0.963666
-0.025000 0.963324
-0.020000 0.962977
-0.015000 0.962625
-0.010000 0.962268
-0.005000 0.961906
0.000000 0.961538
0.005000 0.961166
0.010000 0.960788
0.015000 0.960405
0.020000 0.960016
0.025000 0.959621
0.030000 0.959221
0.035000 0.958815
0.040000 0.958403
0.045000 0.957984
0.050000 0.957560
0.055000 0.957129
0.060000 0.956691
0.065000 0.956247
0.070000 0.955796
0.075000 0.955338
0.080000 0.954874
0.085000 0.954402
0.090000 0.953922
0.095000 0.953436
0.100000 0.952941
0.105000 0.952439
0.110000 0.951929
0.115000 0.951411
0.120000 0.950884
0.125000 0.950349
0.130000 0.949805
0.135000 0.949253
0.140000 0.948692
0.145000 0.948121
0.150000 0.947541
0.155000 0.946951
0.160000 0.946352
0.165000 0.945742
0.170000 0.945123
0.175000 0.944493
0.180000 0.943852
0.185000 0.943200
0.190000 0.942537
0.195000 0.941863
0.200000 0.941176
0.205000 0.940478
0.210000 0.939768
0.215000 0.939045
0.220000 0.938310
0.225000 0.937561
0.230000 0.936799
0.235000 0.936023
0.240000 0.935233
0.245000 0.934429
0.250000 0.933610
0.255000 0.932776
0.260000 0.931926
0.265000 0.931061
0.270000 0.930180
0.275000 0.929282
0.280000 0.928367
0.285000 0.927434
0.290000 0.926484
0.295000 0.925516
0.300000 0.924528
0.305000 0.923522
0.310000 0.922496
0.315000 0.921449
0.320000 0.920382
0.325000 0.919294
0.330000 0.918184
0.335000 0.917051
0.340000 0.915896
0.345000 0.914717
0.350000 0.913514
0.355000 0.912286
0.360000 0.911032
0.365000 0.909752
0.370000 0.908446
0.375000 0.907112
0.380000 0.905749
0.385000 0.904358
0.390000 0.902936
0.395000 0.901484
0.400000 0.900000
0.405000 0.898484
0.410000 0.896934
0.415000 0.895350
0.420000 0.893730
0.425000 0.892074
0.430000 0.890381
0.435000 0.888649
0.440000 0.886878
0.445000 0.885066
0.450000 0.883212
0.455000 0.881314
0.460000 0.879373
0.465000 0.877385
0.470000 0.875351
0.475000 0.873267
0.480000 0.871134
0.485000 0.868949
0.490000 0.866711
0.495000 0.864418
0.500000 0.862069
0.505000 0.859661
0.510000 0.857194
0.515000 0.854664
0.520000 0.852071
0.525000 0.849412
0.530000 0.846685
0.535000 0.843887
0.540000 0.841017
0.545000 0.838073
0.550000 0.835052
0.555000 0.831950
0.560000 0.828767
0.565000 0.825499
0.570000 0.822143
0.575000 0.818697
0.580000 0.815157
0.585000 0.811521
0.590000 0.807785
0.595000 0.803946
0.600000 0.800000
0.605000 0.795944
0.610000 0.791775
0.615000 0.787488
0.620000 0.783080
0.625000 0.778547
0.630000 0.773884
0.635000 0.769086
0.640000 0.764151
0.645000 0.759072
0.650000 0.753846
0.655000 0.748467
0.660000 0.742931
0.665000 0.737231
0.670000 0.731363
0.675000 0.725322
0.680000 0.719101
0.685000 0.712695
0.690000 0.706098
0.695000 0.699305
0.700000 0.692308
0.705000 0.685101
0.710000 0.677679
0.715000 0.670035
0.720000 0.662162
0.725000 0.654054
0.730000 0.645704
0.735000 0.637106
0.740000 0.628253
0.745000 0.619138
0.750000 0.609756
0.755000 0.600100
0.760000 0.590164
0.765000 0.579942
0.770000 0.569429
0.775000 0.558621
0.780000 0.547511
0.785000 0.536097
0.790000 0.524376
0.795000 0.512344
0.800000 0.500000
0.805000 0.487344
0.810000 0.474376
0.815000 0.461098
0.820000 0.447514
0.825000 0.433628
0.830000 0.419448
0.835000 0.404983
0.840000 0.390244
0.845000 0.375244
0.850000 0.360000
0.855000 0.344531
0.860000 0.328859
0.865000 0.313010
0.870000 0.297012
0.875000 0.280899
0.880000 0.264706
0.885000 0.248473
0.890000 0.232246
0.895000 0.216071
0.900000 0.200000
0.905000 0.184090
0.910000 0.168399
0.915000 0.152991
0.920000 0.137931
0.925000 0.123288
0.930000 0.109131
0.935000 0.095534
0.940000 0.082569
0.945000 0.070308
0.950000 0.058824
0.955000 0.048186
0.960000 0.038462
0.965000 0.029715
0.970000 0.022005
0.975000 0.015385
0.980000 0.009901
0.985000 0.005594
0.990000 0.002494
0.995000 0.000625
1.000000 0.000000
1.005000 0.000625
1.010000 0.002494
1.015000 0.005594
1.020000 0.009901


==> data/fig-br-cancel.dat <==
1 0.038457
1.25 0.04807
1.5 0.057683
1.75 0.067294
2 0.076906
2.25 0.086516
2.5 0.096126
2.75 0.10574
3 0.11535
3.25 0.12495
3.5 0.13456
3.75 0.14417
4 0.15378
4.25 0.16338
4.5 0.17299
4.75 0.18259
5 0.1922
5.25 0.2018
5.5 0.2114
5.75 0.221
6 0.23061
6.25 0.24021
6.5 0.24981
6.75 0.25941
7 0.26901
7.25 0.27861
7.5 0.2882
7.75 0.2978
8 0.3074
8.25 0.31699
8.5 0.32659
8.75 0.33618
9 0.34578
9.25 0.35537
9.5 0.36496
9.75 0.37456
10 0.38415
10.25 0.39374
10.5 0.40333
10.75 0.41292
11 0.4225
11.25 0.43209
11.5 0.44168
11.75 0.45126
12 0.46085
12.25 0.47043
12.5 0.48002
12.75 0.4896
13 0.49918
13.25 0.50876
13.5 0.51835
13.75 0.52793
14 0.5375
14.25 0.54708
14.5 0.55666
14.75 0.56624
15 0.57581
15.25 0.58539
15.5 0.59496
15.75 0.60453
16 0.61411
16.25 0.62368
16.5 0.63325
16.75 0.64282
17 0.65239
17.25 0.66196
17.5 0.67152
17.75 0.68109
18 0.69065
18.25 0.70022
18.5 0.70978
18.75 0.71934
19 0.7289
19.25 0.73846
19.5 0.74802
19.75 0.75758
20 0.76714
20.25 0.7767
20.5 0.78625
20.75 0.79581
21 0.80536
21.25 0.81491
21.5 0.82446
21.75 0.83401
22 0.84356
22.25 0.85311
22.5 0.86265
22.75 0.8722
23 0.88174
23.25 0.89129
23.5 0.90083
23.75 0.91037
24 0.91991
24.25 0.92944
24.5 0.93898
24.75 0.94852
25 0.95805
25.25 0.96758
25.5 0.97711
25.75 0.98664
26 0.99617
26.25 1.0057
26.5 1.0152
26.75 1.0247
27 1.0343
27.25 1.0438
27.5 1.0533
27.75 1.0628
28 1.0723
28.25 1.0819
28.5 1.0914
28.75 1.1009
29 1.1104
29.25 1.1199
29.5 1.1294
29.75 1.1389
30 1.1484
30.25 1.1579
30.5 1.1674
30.75 1.1769
31 1.1864
31.25 1.1959
31.5 1.2054
31.75 1.2149
32 1.2244
32.25 1.2338
32.5 1.2433
32.75 1.2528
33 1.2623
33.25 1.2718
33.5 1.2812
33.75 1.2907
34 1.3002
34.25 1.3096
34.5 1.3191
34.75 1.3285
35 1.338
35.25 1.3474
35.5 1.3569
35.75 1.3663
36 1.3758
36.25 1.3852
36.5 1.3946
36.75 1.4041
37 1.4135
37.25 1.4229
37.5 1.4323
37.75 1.4417
38 1.4511
38.25 1.4605
38.5 1.4699
38.75 1.4793
39 1.4886
39.25 1.498


==> data/fig-br-defer.dat <==
19.5 0.94176
19.75 0.94297
20 0.94407
20.25 0.9451
20.5 0.94607
20.75 0.94698
21 0.94785
21.25 0.94868
21.5 0.94947
21.75 0.95023
22 0.95096
22.25 0.95167
22.5 0.95235
22.75 0.953
23 0.95363
23.25 0.95425
23.5 0.95484
23.75 0.95541
24 0.95597
24.25 0.95651
24.5 0.95704
24.75 0.95755
25 0.95805
25.25 0.95853
25.5 0.95901
25.75 0.95947
26 0.95992
26.25 0.96035
26.5 0.96078
26.75 0.9612
27 0.9616
27.25 0.962
27.5 0.96239
27.75 0.96277
28 0.96314
28.25 0.9635
28.5 0.96386
28.75 0.96421
29 0.96455
29.25 0.96488
29.5 0.96521
29.75 0.96553
30 0.96585
30.25 0.96615
30.5 0.96646
30.75 0.96675
31 0.96704
31.25 0.96733
31.5 0.96761
31.75 0.96788
32 0.96816
32.25 0.96842
32.5 0.96868
32.75 0.96894
33 0.96919
33.25 0.96944
33.5 0.96968
33.75 0.96992
34 0.97016
34.25 0.97039
34.5 0.97062
34.75 0.97084
35 0.97106
35.25 0.97128
35.5 0.97149
35.75 0.9717
36 0.97191
36.25 0.97211
36.5 0.97231
36.75 0.97251
37 0.97271
37.25 0.9729
37.5 0.97309
37.75 0.97328
38 0.97346
38.25 0.97364
38.5 0.97382
38.75 0.974
39 0.97417
39.25 0.97434
39.5 0.97451
39.75 0.97468
40 0.97484
40.25 0.97501
40.5 0.97517
40.75 0.97532
41 0.97548
41.25 0.97563
41.5 0.97579
41.75 0.97594
42 0.97608
42.25 0.97623
42.5 0.97637
42.75 0.97652
43 0.97666
43.25 0.9768
43.5 0.97694
43.75 0.97707
44 0.97721
44.25 0.97734
44.5 0.97747
44.75 0.9776
45 0.97773
45.25 0.97785
45.5 0.97798
45.75 0.9781
46 0.97822
46.25 0.97834
46.5 0.97846
46.75 0.97858
47 0.9787
47.25 0.97881
47.5 0.97893
47.75 0.97904
48 0.97915
48.25 0.97926
48.5 0.97937
48.75 0.97948
49 0.97959
49.25 0.97969
49.5 0.9798
49.75 0.9799
50 0.98
50.25 0.98011
50.5 0.98021
50.75 0.98031
51 0.9804
51.25 0.9805
51.5 0.9806
51.75 0.98069
52 0.98079
52.25 0.98088
52.5 0.98097
52.75 0.98107
53 0.98116
53.25 0.98125
53.5 0.98134
53.75 0.98142
54 0.98151
54.25 0.9816
54.5 0.98168
54.75 0.98177
55 0.98185
55.25 0.98194
55.5 0.98202
55.75 0.9821
56 0.98218
56.25 0.98226
56.5 0.98234
56.75 0.98242
57 0.9825
57.25 0.98257
57.5 0.98265
57.75 0.98273
58 0.9828
58.25 0.98288
58.5 0.98295
58.75 0.98303
59 0.9831
59.25 0.98317
59.5 0.98324
59.75 0.98331
60 0.98338


==> data/fig-br-relay.dat <==
15.5 0.70249
15.75 0.70847
16 0.7143
16.25 0.72004
16.5 0.7257
16.75 0.7313
17 0.73684
17.25 0.74233
17.5 0.74778
17.75 0.75319
18 0.75857
18.25 0.76391
18.5 0.76923
18.75 0.77451
19 0.77977
19.25 0.78501
19.5 0.79022
19.75 0.79541
20 0.80058
20.25 0.80574
20.5 0.81087
20.75 0.81599
21 0.82109
21.25 0.82618
21.5 0.83125
21.75 0.8363
22 0.84135
22.25 0.84638
22.5 0.8514
22.75 0.8564
23 0.8614
23.25 0.86639
23.5 0.87136
23.75 0.87632
24 0.88128
24.25 0.88622
24.5 0.89116
24.75 0.89609
25 0.90101
25.25 0.90592
25.5 0.91082
25.75 0.91572
26 0.9206
26.25 0.92548
26.5 0.93036
26.75 0.93522
27 0.94008
27.25 0.94494
27.5 0.94978
27.75 0.95463
28 0.95946
28.25 0.96429
28.5 0.96911
28.75 0.97393
29 0.97874
29.25 0.98355
29.5 0.98835
29.75 0.99315
30 0.99794
30.25 1.0027
30.5 1.0075
30.75 1.0123
31 1.0171
31.25 1.0218
31.5 1.0266
31.75 1.0314
32 1.0361
32.25 1.0409
32.5 1.0456
32.75 1.0504
33 1.0551
33.25 1.0598
33.5 1.0646
33.75 1.0693
34 1.074
34.25 1.0787
34.5 1.0835
34.75 1.0882
35 1.0929
35.25 1.0976
35.5 1.1023
35.75 1.107
36 1.1117
36.25 1.1164
36.5 1.1211
36.75 1.1257
37 1.1304
37.25 1.1351
37.5 1.1398
37.75 1.1444
38 1.1491
38.25 1.1538
38.5 1.1584
38.75 1.1631
39 1.1678
39.25 1.1724
39.5 1.1771
39.75 1.1817
40 1.1864
40.25 1.191
40.5 1.1956
40.75 1.2003
41 1.2049
41.25 1.2095
41.5 1.2141
41.75 1.2188
42 1.2234
42.25 1.228
42.5 1.2326
42.75 1.2372
43 1.2418
43.25 1.2464
43.5 1.251
43.75 1.2556
44 1.2602
44.25 1.2648
44.5 1.2694
44.75 1.2739
45 1.2785
45.25 1.2831
45.5 1.2877
45.75 1.2922
46 1.2968
46.25 1.3013
46.5 1.3059
46.75 1.3104
47 1.315
47.25 1.3195
47.5 1.324
47.75 1.3286
48 1.3331
48.25 1.3376
48.5 1.3421
48.75 1.3466
49 1.3511
49.25 1.3556
49.5 1.3601
49.75 1.3646
50 1.369
50.25 1.3734


==> data/fig-contour.dat <==
0.5187 0.6307 0.92
0.5047 0.6329 0.92
0.4930 0.6358 0.92
0.4803 0.6400 0.92
0.4693 0.6447 0.92
0.4580 0.6505 0.92
0.4485 0.6563 0.92
0.4388 0.6633 0.92
0.4300 0.6706 0.92
0.4207 0.6796 0.92
0.4137 0.6875 0.92
0.4067 0.6964 0.92
0.3997 0.7070 0.92
0.3941 0.7170 0.92
0.3888 0.7287 0.92
0.3848 0.7403 0.92
0.3816 0.7543 0.92
0.3804 0.7683 0.92
0.3813 0.7823 0.92
0.3848 0.7963 0.92
0.3903 0.8080 0.92
0.3969 0.8173 0.92
0.4043 0.8250 0.92
0.4137 0.8322 0.92
0.4247 0.8383 0.92
0.4369 0.8430 0.92
0.4487 0.8459 0.92
0.4650 0.8476 0.92
0.4767 0.8474 0.92
0.4921 0.8453 0.92
0.5047 0.8421 0.92
0.5163 0.8378 0.92
0.5280 0.8320 0.92
0.5373 0.8264 0.92
0.5467 0.8197 0.92
0.5560 0.8117 0.92
0.5644 0.8033 0.92
0.5723 0.7941 0.92
0.5793 0.7847 0.92
0.5853 0.7753 0.92
0.5910 0.7651 0.92
0.5961 0.7543 0.92
0.6006 0.7427 0.92
0.6047 0.7287 0.92
0.6073 0.7154 0.92
0.6086 0.7007 0.92
0.6075 0.6843 0.92
0.6047 0.6727 0.92
0.5994 0.6610 0.92
0.5925 0.6517 0.92
0.5840 0.6440 0.92
0.5731 0.6377 0.92
0.5607 0.6332 0.92
0.5473 0.6307 0.92
0.5327 0.6298 0.92
0.5187 0.6307 0.92

0.5397 0.5676 0.94
0.5187 0.5697 0.94
0.5000 0.5730 0.94
0.4813 0.5778 0.94
0.4635 0.5840 0.94
0.4476 0.5910 0.94
0.4323 0.5994 0.94
0.4183 0.6088 0.94
0.4057 0.6190 0.94
0.3935 0.6307 0.94
0.3831 0.6423 0.94
0.3725 0.6563 0.94
0.3635 0.6703 0.94
0.3553 0.6853 0.94
0.3483 0.7007 0.94
0.3415 0.7193 0.94
0.3367 0.7375 0.94
0.3336 0.7567 0.94
0.3331 0.7800 0.94
0.3365 0.8010 0.94
0.3423 0.8173 0.94
0.3507 0.8322 0.94
0.3614 0.8453 0.94
0.3740 0.8565 0.94
0.3880 0.8658 0.94
0.4030 0.8733 0.94
0.4207 0.8796 0.94
0.4393 0.8839 0.94
0.4603 0.8861 0.94
0.4837 0.8855 0.94
0.5023 0.8825 0.94
0.5210 0.8772 0.94
0.5373 0.8705 0.94
0.5536 0.8617 0.94
0.5672 0.8523 0.94
0.5793 0.8424 0.94
0.5910 0.8312 0.94
0.6027 0.8180 0.94
0.6121 0.8057 0.94
0.6215 0.7917 0.94
0.6307 0.7758 0.94
0.6380 0.7613 0.94
0.6451 0.7450 0.94
0.6517 0.7269 0.94
0.6567 0.7100 0.94
0.6610 0.6904 0.94
0.6636 0.6703 0.94
0.6639 0.6470 0.94
0.6610 0.6277 0.94
0.6542 0.6097 0.94
0.6447 0.5961 0.94
0.6330 0.5859 0.94
0.6167 0.5772 0.94
0.6003 0.5720 0.94
0.5793 0.5684 0.94
0.5583 0.5671 0.94
0.5397 0.5676 0.94

0.0240 -0.0697 0.97
0.0114 -0.0670 0.97
-0.0017 -0.0626 0.97
-0.0125 -0.0577 0.97
-0.0227 -0.0517 0.97
-0.0320 -0.0449 0.97
-0.0411 -0.0367 0.97
-0.0483 -0.0285 0.97
-0.0553 -0.0186 0.97
-0.0607 -0.0087 0.97
-0.0651 0.0030 0.97
-0.0683 0.0170 0.97
-0.0691 0.0333 0.97
-0.0672 0.0497 0.97
-0.0642 0.0613 0.97
-0.0599 0.0730 0.97
-0.0541 0.0847 0.97
-0.0483 0.0943 0.97
-0.0413 0.1043 0.97
-0.0343 0.1129 0.97
-0.0260 0.1220 0.97
-0.0180 0.1298 0.97
-0.0087 0.1380 0.97
0.0007 0.1453 0.97
0.0100 0.1518 0.97
0.0193 0.1578 0.97
0.0303 0.1640 0.97
0.0403 0.1690 0.97
0.0520 0.1740 0.97
0.0637 0.1781 0.97
0.0777 0.1819 0.97
0.0917 0.1841 0.97
0.1080 0.1845 0.97
0.1220 0.1824 0.97
0.1341 0.1780 0.97
0.1452 0.1710 0.97
0.1526 0.1640 0.97
0.1595 0.1547 0.97
0.1653 0.1430 0.97
0.1693 0.1313 0.97
0.1722 0.1173 0.97
0.1736 0.1033 0.97
0.1737 0.0870 0.97
0.1725 0.0730 0.97
0.1704 0.0590 0.97
0.1673 0.0450 0.97
0.1640 0.0333 0.97
0.1593 0.0204 0.97
0.1547 0.0097 0.97
0.1489 -0.0017 0.97
0.1430 -0.0114 0.97
0.1360 -0.0214 0.97
0.1290 -0.0299 0.97
0.1201 -0.0390 0.97
0.1121 -0.0460 0.97
0.1023 -0.0530 0.97
0.0917 -0.0591 0.97
0.0800 -0.0642 0.97
0.0683 -0.0678 0.97
0.0543 -0.0703 0.97
0.0380 -0.0710 0.97
0.0240 -0.0697 0.97

0.9597 -0.0695 0.97
0.9556 -0.0647 0.97
0.9527 -0.0595 0.97
0.9498 -0.0530 0.97
0.9472 -0.0460 0.97
0.9448 -0.0390 0.97
0.9427 -0.0320 0.97
0.9407 -0.0250 0.97
0.9387 -0.0170 0.97
0.9367 -0.0087 0.97
0.9351 -0.0017 0.97
0.9336 0.0053 0.97
0.9317 0.0146 0.97
0.9303 0.0217 0.97
0.9290 0.0287 0.97
0.9274 0.0380 0.97
0.9262 0.0450 0.97
0.9247 0.0543 0.97
0.9237 0.0613 0.97
0.9224 0.0707 0.97
0.9215 0.0777 0.97
0.9204 0.0870 0.97
0.9196 0.0940 0.97
0.9188 0.1033 0.97
0.9180 0.1127 0.97
0.9175 0.1197 0.97
0.9171 0.1290 0.97
0.9169 0.1383 0.97
0.9170 0.1477 0.97
0.9176 0.1570 0.97
0.9184 0.1640 0.97
0.9200 0.1717 0.97
0.9223 0.1780 0.97
0.9270 0.1836 0.97
0.9363 0.1828 0.97
0.9410 0.1788 0.97
0.9454 0.1733 0.97
0.9485 0.1687 0.97
0.9523 0.1617 0.97
0.9550 0.1560 0.97
0.9575 0.1500 0.97
0.9601 0.1430 0.97
0.9625 0.1360 0.97
0.9646 0.1290 0.97
0.9667 0.1216 0.97
0.9688 0.1127 0.97
0.9703 0.1057 0.97
0.9718 0.0987 0.97
0.9734 0.0893 0.97
0.9745 0.0823 0.97
0.9758 0.0730 0.97
0.9766 0.0660 0.97
0.9776 0.0567 0.97
0.9783 0.0479 0.97
0.9788 0.0403 0.97
0.9793 0.0310 0.97
0.9796 0.0217 0.97
0.9798 0.0123 0.97
0.9797 0.0030 0.97
0.9795 -0.0063 0.97
0.9790 -0.0157 0.97
0.9784 -0.0250 0.97
0.9777 -0.0320 0.97
0.9764 -0.0413 0.97
0.9752 -0.0483 0.97
0.9736 -0.0553 0.97
0.9713 -0.0623 0.97
0.9670 -0.0693 0.97
0.9597 -0.0695 0.97
0.9597 -0.0695 0.97

0.5163 0.4906 0.97
0.4883 0.4930 0.97
0.4627 0.4966 0.97
0.4370 0.5023 0.97
0.4159 0.5093 0.97
0.3950 0.5194 0.97
0.3763 0.5321 0.97
0.3606 0.5467 0.97
0.3469 0.5630 0.97
0.3346 0.5817 0.97
0.3244 0.6003 0.97
0.3147 0.6213 0.97
0.3063 0.6427 0.97
0.2986 0.6657 0.97
0.2920 0.6890 0.97
0.2863 0.7147 0.97
0.2824 0.7403 0.97
0.2809 0.7707 0.97
0.2835 0.7987 0.97
0.2900 0.8228 0.97
0.2996 0.8430 0.97
0.3131 0.8617 0.97
0.3273 0.8761 0.97
0.3450 0.8897 0.97
0.3647 0.9013 0.97
0.3852 0.9107 0.97
0.4067 0.9180 0.97
0.4323 0.9240 0.97
0.4580 0.9272 0.97
0.4883 0.9271 0.97
0.5140 0.9236 0.97
0.5373 0.9173 0.97
0.5589 0.9083 0.97
0.5793 0.8968 0.97
0.5959 0.8850 0.97
0.6120 0.8709 0.97
0.6276 0.8547 0.97
0.6410 0.8383 0.97
0.6540 0.8201 0.97
0.6657 0.8015 0.97
0.6763 0.7823 0.97
0.6866 0.7613 0.97
0.6959 0.7403 0.97
0.7041 0.7193 0.97
0.7122 0.6960 0.97
0.7193 0.6727 0.97
0.7253 0.6493 0.97
0.7306 0.6237 0.97
0.7342 0.5980 0.97
0.7354 0.5677 0.97
0.7313 0.5397 0.97
0.7217 0.5202 0.97
0.7053 0.5059 0.97
0.6843 0.4974 0.97
0.6587 0.4925 0.97
0.6307 0.4899 0.97
0.6003 0.4888 0.97
0.5700 0.4887 0.97
0.5397 0.4894 0.97
0.5163 0.4906 0.97

-0.0329 -0.2000 1.02
-0.0367 -0.1984 1.02
-0.0390 -0.1974 1.02
-0.0437 -0.1954 1.02
-0.0460 -0.1944 1.02
-0.0490 -0.1930 1.02
-0.0530 -0.1911 1.02
-0.0553 -0.1900 1.02
-0.0587 -0.1883 1.02
-0.0623 -0.1865 1.02
-0.0647 -0.1853 1.02
-0.0678 -0.1837 1.02
-0.0717 -0.1816 1.02
-0.0740 -0.1803 1.02
-0.0763 -0.1790 1.02
-0.0804 -0.1767 1.02
-0.0833 -0.1749 1.02
-0.0857 -0.1735 1.02
-0.0882 -0.1720 1.02
-0.0919 -0.1697 1.02
-0.0950 -0.1677 1.02
-0.0973 -0.1662 1.02
-0.0997 -0.1646 1.02
-0.1026 -0.1627 1.02
-0.1060 -0.1603 1.02
-0.1090 -0.1582 1.02
-0.1113 -0.1565 1.02
-0.1137 -0.1548 1.02
-0.1160 -0.1531 1.02
-0.1187 -0.1510 1.02
-0.1217 -0.1487 1.02
-0.1247 -0.1463 1.02
-0.1276 -0.1440 1.02
-0.1300 -0.1420 1.02
-0.1323 -0.1400 1.02
-0.1347 -0.1380 1.02
-0.1370 -0.1360 1.02
-0.1393 -0.1339 1.02
-0.1417 -0.1317 1.02
-0.1440 -0.1296 1.02
-0.1463 -0.1274 1.02
-0.1487 -0.1251 1.02
-0.1510 -0.1228 1.02
-0.1533 -0.1204 1.02
-0.1557 -0.1180 1.02
-0.1580 -0.1155 1.02
-0.1603 -0.1130 1.02
-0.1627 -0.1104 1.02
-0.1650 -0.1077 1.02
-0.1673 -0.1050 1.02
-0.1697 -0.1022 1.02
-0.1717 -0.0997 1.02
-0.1735 -0.0973 1.02
-0.1753 -0.0950 1.02
-0.1771 -0.0927 1.02
-0.1790 -0.0901 1.02
-0.1813 -0.0868 1.02
-0.1837 -0.0833 1.02
-0.1852 -0.0810 1.02
-0.1867 -0.0787 1.02
-0.1883 -0.0761 1.02
-0.1907 -0.0722 1.02
-0.1923 -0.0693 1.02
-0.1936 -0.0670 1.02
-0.1953 -0.0638 1.02
-0.1973 -0.0600 1.02
-0.1984 -0.0577 1.02
-0.2000 -0.0544 1.02
-0.2000 -0.0544 1.02

0.9492 -0.2000 1.02
0.9398 -0.1767 1.02
0.9317 -0.1516 1.02
0.9247 -0.1273 1.02
0.9177 -0.1011 1.02
0.9108 -0.0740 1.02
0.9046 -0.0483 1.02
0.8984 -0.0227 1.02
0.8920 0.0041 1.02
0.8855 0.0310 1.02
0.8793 0.0567 1.02
0.8728 0.0823 1.02
0.8661 0.1080 1.02
0.8590 0.1337 1.02
0.8514 0.1593 1.02
0.8431 0.1850 1.02
0.8348 0.2083 1.02
0.8254 0.2317 1.02
0.8150 0.2538 1.02
0.8033 0.2748 1.02
0.7898 0.2947 1.02
0.7753 0.3116 1.02
0.7581 0.3273 1.02
0.7380 0.3412 1.02
0.7170 0.3519 1.02
0.6937 0.3604 1.02
0.6657 0.3670 1.02
0.6377 0.3704 1.02
0.6050 0.3710 1.02
0.5747 0.3686 1.02
0.5467 0.3638 1.02
0.5210 0.3570 1.02
0.4976 0.3483 1.02
0.4743 0.3369 1.02
0.4557 0.3249 1.02
0.4370 0.3095 1.02
0.4210 0.2923 1.02
0.4073 0.2737 1.02
0.3950 0.2527 1.02
0.3851 0.2317 1.02
0.3759 0.2083 1.02
0.3672 0.1827 1.02
0.3600 0.1592 1.02
0.3527 0.1337 1.02
0.3457 0.1080 1.02
0.3386 0.0823 1.02
0.3313 0.0567 1.02
0.3235 0.0310 1.02
0.3157 0.0067 1.02
0.3069 -0.0180 1.02
0.2978 -0.0413 1.02
0.2877 -0.0645 1.02
0.2772 -0.0857 1.02
0.2654 -0.1067 1.02
0.2527 -0.1263 1.02
0.2387 -0.1449 1.02
0.2227 -0.1627 1.02
0.2060 -0.1779 1.02
0.1873 -0.1917 1.02
0.1734 -0.2000 1.02

-0.2000 0.0923 1.02
-0.1790 0.1313 1.02
-0.1553 0.1640 1.02
-0.1277 0.1951 1.02
-0.0973 0.2246 1.02
-0.0670 0.2510 1.02
-0.0343 0.2772 1.02
-0.0017 0.3019 1.02
0.0330 0.3273 1.02
0.0660 0.3516 1.02
0.0987 0.3768 1.02
0.1309 0.4043 1.02
0.1593 0.4339 1.02
0.1831 0.4673 1.02
0.2013 0.5073 1.02
0.2129 0.5560 1.02
0.2171 0.6097 1.02
0.2164 0.6680 1.02
0.2144 0.7240 1.02
0.2158 0.7800 1.02
0.2257 0.8290 1.02
0.2455 0.8687 1.02
0.2721 0.8990 1.02
0.3055 0.9247 1.02
0.3435 0.9457 1.02
0.3839 0.9620 1.02
0.4300 0.9746 1.02
0.4813 0.9809 1.02
0.5350 0.9771 1.02
0.5793 0.9635 1.02
0.6167 0.9423 1.02
0.6486 0.9153 1.02
0.6754 0.8850 1.02
0.7001 0.8500 1.02
0.7217 0.8130 1.02
0.7407 0.7753 1.02
0.7590 0.7347 1.02
0.7759 0.6937 1.02
0.7921 0.6517 1.02
0.8080 0.6093 1.02
0.8243 0.5662 1.02
0.8407 0.5252 1.02
0.8589 0.4837 1.02
0.8780 0.4452 1.02
0.8990 0.4072 1.02
0.9200 0.3707 1.02
0.9410 0.3320 1.02
0.9595 0.2923 1.02
0.9751 0.2503 1.02
0.9877 0.2057 1.02
0.9974 0.1570 1.02
1.0041 0.1057 1.02
1.0080 0.0497 1.02
1.0089 -0.0063 1.02
1.0072 -0.0623 1.02
1.0029 -0.1160 1.02
0.9955 -0.1673 1.02
0.9871 -0.2000 1.02

0.8881 -0.2000 1.12
0.8840 -0.1860 1.12
0.8799 -0.1720 1.12
0.8757 -0.1577 1.12
0.8710 -0.1422 1.12
0.8665 -0.1277 1.12
0.8621 -0.1137 1.12
0.8575 -0.0997 1.12
0.8529 -0.0857 1.12
0.8481 -0.0717 1.12
0.8431 -0.0577 1.12
0.8383 -0.0449 1.12
0.8333 -0.0320 1.12
0.8277 -0.0180 1.12
0.8220 -0.0047 1.12
0.8164 0.0077 1.12
0.8103 0.0205 1.12
0.8038 0.0333 1.12
0.7974 0.0450 1.12
0.7905 0.0567 1.12
0.7830 0.0683 1.12
0.7753 0.0793 1.12
0.7676 0.0893 1.12
0.7590 0.0992 1.12
0.7497 0.1088 1.12
0.7399 0.1173 1.12
0.7287 0.1257 1.12
0.7170 0.1326 1.12
0.7043 0.1383 1.12
0.6890 0.1428 1.12
0.6727 0.1448 1.12
0.6540 0.1437 1.12
0.6400 0.1404 1.12
0.6260 0.1351 1.12
0.6143 0.1289 1.12
0.6027 0.1211 1.12
0.5922 0.1127 1.12
0.5823 0.1033 1.12
0.5736 0.0940 1.12
0.5653 0.0841 1.12
0.5570 0.0730 1.12
0.5491 0.0613 1.12
0.5420 0.0501 1.12
0.5350 0.0382 1.12
0.5285 0.0263 1.12
0.5224 0.0147 1.12
0.5163 0.0023 1.12
0.5100 -0.0110 1.12
0.5047 -0.0227 1.12
0.4985 -0.0367 1.12
0.4930 -0.0494 1.12
0.4875 -0.0623 1.12
0.4817 -0.0763 1.12
0.4767 -0.0884 1.12
0.4710 -0.1020 1.12
0.4652 -0.1160 1.12
0.4603 -0.1277 1.12
0.4544 -0.1417 1.12
0.4487 -0.1551 1.12
0.4433 -0.1673 1.12
0.4370 -0.1813 1.12
0.4316 -0.1930 1.12
0.4282 -0.2000 1.12

-0.2000 0.3003 1.12
-0.1697 0.3282 1.12
-0.1393 0.3554 1.12
-0.1081 0.3833 1.12
-0.0773 0.4113 1.12
-0.0477 0.4393 1.12
-0.0180 0.4694 1.12
0.0094 0.5000 1.12
0.0347 0.5327 1.12
0.0572 0.5677 1.12
0.0770 0.6073 1.12
0.0922 0.6493 1.12
0.1036 0.6960 1.12
0.1123 0.7473 1.12
0.1205 0.7963 1.12
0.1332 0.8430 1.12
0.1523 0.8817 1.12
0.1780 0.9145 1.12
0.2083 0.9423 1.12
0.2421 0.9667 1.12
0.2783 0.9884 1.12
0.3174 1.0087 1.12
0.3577 1.0268 1.12
0.3997 1.0429 1.12
0.4440 1.0567 1.12
0.4922 1.0670 1.12
0.5467 1.0708 1.12
0.5980 1.0636 1.12
0.6400 1.0469 1.12
0.6750 1.0233 1.12
0.7049 0.9947 1.12
0.7310 0.9624 1.12
0.7543 0.9274 1.12
0.7753 0.8908 1.12
0.7950 0.8523 1.12
0.8137 0.8127 1.12
0.8313 0.7728 1.12
0.8492 0.7310 1.12
0.8663 0.6904 1.12
0.8836 0.6493 1.12
0.9013 0.6078 1.12
0.9187 0.5677 1.12
0.9363 0.5271 1.12
0.9539 0.4860 1.12
0.9710 0.4440 1.12
0.9865 0.4020 1.12
1.0007 0.3577 1.12
1.0130 0.3110 1.12
1.0227 0.2643 1.12
1.0304 0.2130 1.12
1.0359 0.1593 1.12
1.0390 0.1057 1.12
1.0403 0.0473 1.12
1.0397 -0.0110 1.12
1.0377 -0.0670 1.12
1.0343 -0.1224 1.12
1.0298 -0.1767 1.12
1.0274 -0.2000 1.12

-0.2000 0.5322 1.35
-0.1885 0.5443 1.35
-0.1778 0.5560 1.35
-0.1673 0.5677 1.35
-0.1557 0.5813 1.35
-0.1458 0.5933 1.35
-0.1348 0.6073 1.35
-0.1253 0.6200 1.35
-0.1160 0.6332 1.35
-0.1067 0.6473 1.35
-0.0973 0.6624 1.35
-0.0888 0.6773 1.35
-0.0810 0.6920 1.35
-0.0734 0.7077 1.35
-0.0661 0.7240 1.35
-0.0595 0.7403 1.35
-0.0530 0.7577 1.35
-0.0469 0.7753 1.35
-0.0413 0.7923 1.35
-0.0355 0.8103 1.35
-0.0297 0.8276 1.35
-0.0232 0.8453 1.35
-0.0165 0.8617 1.35
-0.0087 0.8780 1.35
-0.0009 0.8920 1.35
0.0080 0.9060 1.35
0.0183 0.9200 1.35
0.0287 0.9324 1.35
0.0403 0.9448 1.35
0.0520 0.9561 1.35
0.0638 0.9667 1.35
0.0777 0.9782 1.35
0.0897 0.9877 1.35
0.1033 0.9978 1.35
0.1173 1.0079 1.35
0.1313 1.0175 1.35
0.1453 1.0269 1.35
0.1593 1.0361 1.35
0.1733 1.0451 1.35
0.1873 1.0540 1.35
0.2013 1.0628 1.35
0.2157 1.0717 1.35
0.2308 1.0810 1.35
0.2457 1.0901 1.35
0.2597 1.0987 1.35
0.2737 1.1072 1.35
0.2882 1.1160 1.35
0.3036 1.1253 1.35
0.3180 1.1341 1.35
0.3320 1.1425 1.35
0.3460 1.1510 1.35
0.3615 1.1603 1.35
0.3763 1.1692 1.35
0.3903 1.1775 1.35
0.4046 1.1860 1.35
0.4206 1.1953 1.35
0.4286 1.2000 1.35

0.7979 1.2000 1.35
0.8100 1.1813 1.35
0.8210 1.1627 1.35
0.8313 1.1435 1.35
0.8416 1.1230 1.35
0.8515 1.1020 1.35
0.8609 1.0810 1.35
0.8698 1.0600 1.35
0.8784 1.0390 1.35
0.8873 1.0165 1.35
0.8957 0.9947 1.35
0.9037 0.9736 1.35
0.9123 0.9503 1.35
0.9200 0.9291 1.35
0.9283 0.9060 1.35
0.9363 0.8836 1.35
0.9441 0.8617 1.35
0.9524 0.8383 1.35
0.9598 0.8173 1.35
0.9680 0.7940 1.35
0.9760 0.7713 1.35
0.9836 0.7497 1.35
0.9917 0.7263 1.35
0.9993 0.7042 1.35
1.0069 0.6820 1.35
1.0147 0.6587 1.35
1.0224 0.6353 1.35
1.0297 0.6124 1.35
1.0367 0.5894 1.35
1.0437 0.5654 1.35
1.0501 0.5420 1.35
1.0561 0.5187 1.35
1.0621 0.4930 1.35
1.0671 0.4697 1.35
1.0721 0.4440 1.35
1.0764 0.4183 1.35
1.0805 0.3903 1.35
1.0837 0.3647 1.35
1.0866 0.3367 1.35
1.0890 0.3087 1.35
1.0908 0.2807 1.35
1.0922 0.2503 1.35
1.0931 0.2223 1.35
1.0936 0.1920 1.35
1.0936 0.1617 1.35
1.0934 0.1313 1.35
1.0927 0.1010 1.35
1.0919 0.0730 1.35
1.0908 0.0427 1.35
1.0895 0.0147 1.35
1.0880 -0.0143 1.35
1.0863 -0.0437 1.35
1.0845 -0.0717 1.35
1.0826 -0.0997 1.35
1.0805 -0.1277 1.35
1.0783 -0.1557 1.35
1.0759 -0.1837 1.35
1.0745 -0.2000 1.35

1.2000 0.3639 1.8
1.1996 0.3553 1.8
1.1992 0.3460 1.8
1.1988 0.3367 1.8
1.1983 0.3273 1.8
1.1978 0.3180 1.8
1.1974 0.3110 1.8
1.1969 0.3017 1.8
1.1963 0.2923 1.8
1.1957 0.2830 1.8
1.1953 0.2760 1.8
1.1946 0.2667 1.8
1.1940 0.2573 1.8
1.1934 0.2480 1.8
1.1929 0.2410 1.8
1.1922 0.2317 1.8
1.1915 0.2223 1.8
1.1908 0.2130 1.8
1.1903 0.2060 1.8
1.1895 0.1967 1.8
1.1888 0.1873 1.8
1.1882 0.1803 1.8
1.1875 0.1710 1.8
1.1867 0.1617 1.8
1.1860 0.1531 1.8
1.1853 0.1453 1.8
1.1846 0.1360 1.8
1.1838 0.1267 1.8
1.1831 0.1197 1.8
1.1823 0.1103 1.8
1.1815 0.1010 1.8
1.1809 0.0940 1.8
1.1801 0.0847 1.8
1.1792 0.0753 1.8
1.1786 0.0683 1.8
1.1777 0.0590 1.8
1.1769 0.0497 1.8
1.1762 0.0427 1.8
1.1754 0.0333 1.8
1.1745 0.0240 1.8
1.1738 0.0170 1.8
1.1730 0.0077 1.8
1.1721 -0.0017 1.8
1.1714 -0.0087 1.8
1.1705 -0.0180 1.8
1.1697 -0.0272 1.8
1.1690 -0.0343 1.8
1.1681 -0.0437 1.8
1.1673 -0.0515 1.8
1.1665 -0.0600 1.8
1.1656 -0.0693 1.8
1.1649 -0.0763 1.8
1.1640 -0.0857 1.8
1.1631 -0.0950 1.8
1.1625 -0.1020 1.8
1.1615 -0.1113 1.8
1.1606 -0.1207 1.8
1.1600 -0.1277 1.8
1.1590 -0.1370 1.8
1.1581 -0.1463 1.8
1.1574 -0.1533 1.8
1.1565 -0.1627 1.8
1.1557 -0.1714 1.8
1.1549 -0.1790 1.8
1.1540 -0.1883 1.8
1.1533 -0.1953 1.8
1.1529 -0.2000 1.8

-0.2000 0.9137 1.8
-0.1956 0.9200 1.8
-0.1921 0.9247 1.8
-0.1883 0.9296 1.8
-0.1837 0.9355 1.8
-0.1790 0.9410 1.8
-0.1750 0.9457 1.8
-0.1707 0.9503 1.8
-0.1663 0.9550 1.8
-0.1618 0.9597 1.8
-0.1571 0.9643 1.8
-0.1523 0.9690 1.8
-0.1473 0.9737 1.8
-0.1421 0.9783 1.8
-0.1370 0.9828 1.8
-0.1323 0.9869 1.8
-0.1277 0.9908 1.8
-0.1230 0.9947 1.8
-0.1173 0.9993 1.8
-0.1114 1.0040 1.8
-0.1067 1.0077 1.8
-0.1020 1.0113 1.8
-0.0963 1.0157 1.8
-0.0903 1.0202 1.8
-0.0857 1.0237 1.8
-0.0807 1.0273 1.8
-0.0744 1.0320 1.8
-0.0693 1.0357 1.8
-0.0647 1.0390 1.8
-0.0582 1.0437 1.8
-0.0530 1.0474 1.8
-0.0483 1.0507 1.8
-0.0419 1.0553 1.8
-0.0367 1.0590 1.8
-0.0320 1.0623 1.8
-0.0254 1.0670 1.8
-0.0203 1.0706 1.8
-0.0155 1.0740 1.8
-0.0089 1.0787 1.8
-0.0040 1.0821 1.8
0.0010 1.0857 1.8
0.0076 1.0903 1.8
0.0123 1.0937 1.8
0.0174 1.0973 1.8
0.0239 1.1020 1.8
0.0287 1.1054 1.8
0.0336 1.1090 1.8
0.0401 1.1137 1.8
0.0450 1.1172 1.8
0.0497 1.1207 1.8
0.0560 1.1253 1.8
0.0613 1.1292 1.8
0.0660 1.1327 1.8
0.0718 1.1370 1.8
0.0777 1.1414 1.8
0.0823 1.1450 1.8
0.0872 1.1487 1.8
0.0933 1.1533 1.8
0.0987 1.1575 1.8
0.1033 1.1611 1.8
0.1084 1.1650 1.8
0.1143 1.1697 1.8
0.1197 1.1739 1.8
0.1243 1.1776 1.8
0.1290 1.1813 1.8
0.1348 1.1860 1.8
0.1405 1.1907 1.8
0.1453 1.1946 1.8
0.1500 1.1985 1.8
0.1519 1.2000 1.8

1.0698 1.2000 1.8
1.0723 1.1883 1.8
1.0749 1.1767 1.8
1.0775 1.1650 1.8
1.0801 1.1533 1.8
1.0828 1.1417 1.8
1.0854 1.1300 1.8
1.0880 1.1189 1.8
1.0903 1.1088 1.8
1.0930 1.0973 1.8
1.0958 1.0857 1.8
1.0985 1.0740 1.8
1.1013 1.0623 1.8
1.1041 1.0507 1.8
1.1067 1.0400 1.8
1.1092 1.0297 1.8
1.1120 1.0180 1.8
1.1149 1.0063 1.8
1.1178 0.9947 1.8
1.1206 0.9830 1.8
1.1230 0.9735 1.8
1.1258 0.9620 1.8
1.1287 0.9503 1.8
1.1316 0.9387 1.8
1.1345 0.9270 1.8
1.1370 0.9171 1.8
1.1398 0.9060 1.8
1.1426 0.8943 1.8
1.1455 0.8827 1.8
1.1483 0.8710 1.8
1.1510 0.8599 1.8
1.1534 0.8500 1.8
1.1561 0.8383 1.8
1.1588 0.8267 1.8
1.1615 0.8150 1.8
1.1641 0.8033 1.8
1.1666 0.7917 1.8
1.1691 0.7800 1.8
1.1716 0.7683 1.8
1.1739 0.7567 1.8
1.1762 0.7450 1.8
1.1784 0.7333 1.8
1.1805 0.7217 1.8
1.1825 0.7100 1.8
1.1844 0.6983 1.8
1.1862 0.6867 1.8
1.1883 0.6727 1.8
1.1899 0.6610 1.8
1.1914 0.6493 1.8
1.1930 0.6360 1.8
1.1944 0.6237 1.8
1.1955 0.6120 1.8
1.1968 0.5980 1.8
1.1977 0.5863 1.8
1.1988 0.5723 1.8
1.1996 0.5583 1.8
1.2000 0.5514 1.8


==> data/fig-global.dat <==
1 0.038457 0.96132 0.0014362 0.036966 8.2629e-08 0.0014916 0.5 0.076914 0.0014961 0.0014938
1.25 0.04807 0.96127 0.0017996 0.046202 1.2979e-07 0.0018684 0.55556 0.086526 0.0018754 0.0018719
1.5 0.057683 0.96121 0.0021649 0.055436 1.8789e-07 0.0022468 0.6 0.096138 0.0022569 0.0022519
1.75 0.067294 0.96115 0.0025319 0.064667 2.571e-07 0.0026268 0.63636 0.10575 0.0026407 0.0026337
2 0.076906 0.9611 0.0029008 0.073897 3.3761e-07 0.0030085 0.66667 0.11536 0.0030267 0.0030176
2.25 0.086516 0.96104 0.0032715 0.083124 4.2958e-07 0.0033918 0.69231 0.12497 0.0034149 0.0034033
2.5 0.096126 0.96098 0.0036442 0.092349 5.3322e-07 0.0037767 0.71429 0.13458 0.0038055 0.0037911
2.75 0.10574 0.96093 0.0040187 0.10157 6.487e-07 0.0041634 0.73333 0.14419 0.0041983 0.0041808
3 0.11535 0.96087 0.0043951 0.11079 7.7623e-07 0.0045517 0.75 0.15379 0.0045935 0.0045726
3.25 0.12495 0.96081 0.0047735 0.12001 9.1599e-07 0.0049418 0.76471 0.1634 0.0049911 0.0049664
3.5 0.13456 0.96075 0.0051538 0.12923 1.0682e-06 0.0053336 0.77778 0.17301 0.0053911 0.0053622
3.75 0.14417 0.96069 0.0055361 0.13844 1.2331e-06 0.0057272 0.78947 0.18261 0.0057935 0.0057602
4 0.15378 0.96064 0.0059205 0.14765 1.4108e-06 0.0061226 0.8 0.19222 0.0061984 0.0061603
4.25 0.16338 0.96058 0.0063068 0.15686 1.6016e-06 0.0065197 0.80952 0.20182 0.0066058 0.0065625
4.5 0.17299 0.96052 0.0066953 0.16607 1.8056e-06 0.0069187 0.81818 0.21143 0.0070157 0.0069669
4.75 0.18259 0.96045 0.0070858 0.17527 2.0232e-06 0.0073195 0.82609 0.22103 0.0074282 0.0073735
5 0.1922 0.96039 0.0074784 0.18447 2.2546e-06 0.0077222 0.83333 0.23063 0.0078432 0.0077823
5.25 0.2018 0.96033 0.0078731 0.19367 2.4999e-06 0.0081267 0.84 0.24024 0.0082609 0.0081933
5.5 0.2114 0.96027 0.00827 0.20287 2.7595e-06 0.0085332 0.84615 0.24984 0.0086812 0.0086066
5.75 0.221 0.96021 0.0086691 0.21206 3.0335e-06 0.0089416 0.85185 0.25944 0.0091043 0.0090223
6 0.23061 0.96015 0.0090704 0.22125 3.3222e-06 0.0093519 0.85714 0.26904 0.00953 0.0094402
6.25 0.24021 0.96008 0.0094739 0.23044 3.6259e-06 0.0097642 0.86207 0.27864 0.0099586 0.0098605
6.5 0.24981 0.96002 0.0098797 0.23963 3.9449e-06 0.010179 0.86667 0.28824 0.01039 0.010283
6.75 0.25941 0.95996 0.010288 0.24881 4.2793e-06 0.010595 0.87097 0.29784 0.010824 0.010708
7 0.26901 0.95989 0.010698 0.25799 4.6296e-06 0.011013 0.875 0.30744 0.011261 0.011136
7.25 0.27861 0.95983 0.011111 0.26717 4.9959e-06 0.011434 0.87879 0.31703 0.011701 0.011566
7.5 0.2882 0.95976 0.011526 0.27634 5.3786e-06 0.011856 0.88235 0.32663 0.012144 0.011999
7.75 0.2978 0.95969 0.011944 0.28551 5.7779e-06 0.012281 0.88571 0.33623 0.01259 0.012434
8 0.3074 0.95963 0.012364 0.29468 6.1941e-06 0.012708 0.88889 0.34582 0.013039 0.012871
8.25 0.31699 0.95956 0.012786 0.30385 6.6277e-06 0.013137 0.89189 0.35542 0.013491 0.013312
8.5 0.32659 0.95949 0.013211 0.31301 7.0788e-06 0.013568 0.89474 0.36501 0.013946 0.013755
8.75 0.33618 0.95943 0.013639 0.32217 7.5477e-06 0.014001 0.89744 0.3746 0.014404 0.0142
9 0.34578 0.95936 0.014069 0.33133 8.035e-06 0.014437 0.9 0.3842 0.014866 0.014649
9.25 0.35537 0.95929 0.014502 0.34049 8.5408e-06 0.014875 0.90244 0.39379 0.015331 0.0151
9.5 0.36496 0.95922 0.014937 0.34964 9.0655e-06 0.015315 0.90476 0.40338 0.015799 0.015554
9.75 0.37456 0.95915 0.015375 0.35879 9.6095e-06 0.015758 0.90698 0.41297 0.01627 0.01601
10 0.38415 0.95908 0.015816 0.36793 1.0173e-05 0.016203 0.90909 0.42256 0.016745 0.01647
10.25 0.39374 0.95901 0.016259 0.37708 1.0757e-05 0.016651 0.91111 0.43215 0.017224 0.016932
10.5 0.40333 0.95894 0.016706 0.38621 1.1361e-05 0.0171 0.91304 0.44174 0.017705 0.017398
10.75 0.41292 0.95886 0.017155 0.39535 1.1986e-05 0.017553 0.91489 0.45133 0.018191 0.017866
11 0.4225 0.95879 0.017607 0.40448 1.2632e-05 0.018008 0.91667 0.46091 0.01868 0.018338
11.25 0.43209 0.95872 0.018062 0.41361 1.33e-05 0.018465 0.91837 0.4705 0.019173 0.018813
11.5 0.44168 0.95864 0.01852 0.42274 1.399e-05 0.018925 0.92 0.48008 0.019669 0.01929
11.75 0.45126 0.95857 0.018981 0.43186 1.4702e-05 0.019388 0.92157 0.48967 0.020169 0.019771
12 0.46085 0.95849 0.019445 0.44098 1.5437e-05 0.019853 0.92308 0.49925 0.020673 0.020255
12.25 0.47043 0.95842 0.019912 0.4501 1.6196e-05 0.020321 0.92453 0.50884 0.021181 0.020743
12.5 0.48002 0.95834 0.020383 0.45921 1.6978e-05 0.020792 0.92593 0.51842 0.021693 0.021234
12.75 0.4896 0.95826 0.020856 0.46832 1.7785e-05 0.021266 0.92727 0.528 0.022209 0.021728
13 0.49918 0.95819 0.021333 0.47742 1.8617e-05 0.021742 0.92857 0.53758 0.02273 0.022225
13.25 0.50876 0.95811 0.021813 0.48652 1.9475e-05 0.022221 0.92982 0.54716 0.023254 0.022726
13.5 0.51835 0.95803 0.022296 0.49562 2.0358e-05 0.022703 0.93103 0.55674 0.023782 0.023231
13.75 0.52793 0.95795 0.022783 0.50472 2.1267e-05 0.023189 0.9322 0.56632 0.024315 0.023739
14 0.5375 0.95787 0.023273 0.51381 2.2204e-05 0.023677 0.93333 0.5759 0.024853 0.024251
14.25 0.54708 0.95779 0.023767 0.52289 2.3169e-05 0.024168 0.93443 0.58547 0.025394 0.024766
14.5 0.55666 0.9577 0.024264 0.53197 2.4161e-05 0.024662 0.93548 0.59505 0.025941 0.025286
14.75 0.56624 0.95762 0.024765 0.54105 2.5183e-05 0.025159 0.93651 0.60463 0.026491 0.025809
15 0.57581 0.95754 0.02527 0.55013 2.6234e-05 0.02566 0.9375 0.6142 0.027047 0.026336
15.25 0.58539 0.95745 0.025778 0.5592 2.7315e-05 0.026164 0.93846 0.62377 0.027607 0.026867
15.5 0.59496 0.95737 0.026291 0.56826 2.8427e-05 0.026671 0.93939 0.63335 0.028173 0.027402
15.75 0.60453 0.95728 0.026807 0.57732 2.957e-05 0.027181 0.9403 0.64292 0.028743 0.027941
16 0.61411 0.95719 0.027327 0.58638 3.0746e-05 0.027695 0.94118 0.65249 0.029318 0.028484
16.25 0.62368 0.95711 0.027851 0.59543 3.1954e-05 0.028213 0.94203 0.66206 0.029898 0.029032
16.5 0.63325 0.95702 0.028379 0.60448 3.3196e-05 0.028734 0.94286 0.67163 0.030484 0.029584
16.75 0.64282 0.95693 0.028911 0.61353 3.4473e-05 0.029258 0.94366 0.6812 0.031075 0.03014
17 0.65239 0.95684 0.029448 0.62257 3.5785e-05 0.029786 0.94444 0.69076 0.031671 0.030701
17.25 0.66196 0.95675 0.029988 0.6316 3.7133e-05 0.030318 0.94521 0.70033 0.032273 0.031266
17.5 0.67152 0.95665 0.030534 0.64063 3.8519e-05 0.030854 0.94595 0.7099 0.032881 0.031836
17.75 0.68109 0.95656 0.031083 0.64966 3.9942e-05 0.031393 0.94667 0.71946 0.033494 0.03241
18 0.69065 0.95647 0.031638 0.65868 4.1404e-05 0.031936 0.94737 0.72902 0.034113 0.03299
18.25 0.70022 0.95637 0.032197 0.66769 4.2905e-05 0.032484 0.94805 0.73859 0.034739 0.033574
18.5 0.70978 0.95627 0.03276 0.6767 4.4448e-05 0.033035 0.94872 0.74815 0.03537 0.034164
18.75 0.71934 0.95618 0.033329 0.68571 4.6032e-05 0.033591 0.94937 0.75771 0.036008 0.034758
19 0.7289 0.95608 0.033902 0.69471 4.7659e-05 0.03415 0.95 0.76727 0.036652 0.035358
19.25 0.73846 0.95598 0.03448 0.7037 4.933e-05 0.034715 0.95062 0.77683 0.037302 0.035963
19.5 0.74802 0.95588 0.035064 0.71269 5.1046e-05 0.035283 0.95122 0.78638 0.037959 0.036573
19.75 0.75758 0.95578 0.035653 0.72167 5.2809e-05 0.035856 0.95181 0.79594 0.038623 0.037189
20 0.76714 0.95567 0.036247 0.73065 5.4618e-05 0.036433 0.95238 0.8055 0.039294 0.037811
20.25 0.7767 0.95557 0.036846 0.73962 5.6477e-05 0.037016 0.95294 0.81505 0.039972 0.038438
20.5 0.78625 0.95547 0.037451 0.74859 5.8386e-05 0.037602 0.95349 0.8246 0.040657 0.039072
20.75 0.79581 0.95536 0.038062 0.75755 6.0346e-05 0.038194 0.95402 0.83416 0.04135 0.039711
21 0.80536 0.95525 0.038679 0.76651 6.2358e-05 0.038791 0.95455 0.84371 0.04205 0.040356
21.25 0.81491 0.95514 0.039301 0.77545 6.4426e-05 0.039393 0.95506 0.85326 0.042758 0.041008
21.5 0.82446 0.95503 0.03993 0.7844 6.6549e-05 0.04 0.95556 0.86281 0.043474 0.041666
21.75 0.83401 0.95492 0.040565 0.79333 6.8729e-05 0.040612 0.95604 0.87236 0.044198 0.042331
22 0.84135 0.50374 0.73574 0.2233 0.13897 0.47908 0.95652 0.87959 5.4181 0.91968
22.25 0.84638 0.50248 0.73719 0.22472 0.14146 0.48021 0.95699 0.88442 5.5074 0.92384
22.5 0.8514 0.50128 0.73859 0.22616 0.14393 0.48131 0.95745 0.88924 5.5962 0.92794
22.75 0.8564 0.50013 0.73993 0.22762 0.14639 0.4824 0.95789 0.89405 5.6846 0.93198
23 0.8614 0.49902 0.74122 0.2291 0.14884 0.48346 0.95833 0.89885 5.7725 0.93598
23.25 0.86639 0.49795 0.74247 0.2306 0.15127 0.48452 0.95876 0.90365 5.8602 0.93992
23.5 0.87136 0.49693 0.74366 0.23212 0.15369 0.48555 0.95918 0.90844 5.9474 0.94383
23.75 0.87632 0.49594 0.74482 0.23366 0.15609 0.48657 0.9596 0.91322 6.0343 0.94769
24 0.88128 0.49499 0.74594 0.23521 0.15849 0.48758 0.96 0.918 6.1209 0.95152
24.25 0.88622 0.49407 0.74701 0.23678 0.16087 0.48857 0.9604 0.92277 6.2073 0.95531
24.5 0.89116 0.49318 0.74805 0.23836 0.16325 0.48955 0.96078 0.92753 6.2933 0.95907
24.75 0.89609 0.49232 0.74905 0.23995 0.16561 0.49053 0.96117 0.93229 6.3791 0.96281
25 0.90101 0.49149 0.75002 0.24156 0.16796 0.49149 0.96154 0.93705 6.4647 0.96651
25.25 0.90592 0.49068 0.75095 0.24317 0.17031 0.49244 0.9619 0.9418 6.55 0.97019
25.5 0.91082 0.4899 0.75186 0.2448 0.17264 0.49338 0.96226 0.94654 6.6352 0.97385
25.75 0.91572 0.48914 0.75273 0.24644 0.17497 0.49431 0.96262 0.95128 6.7201 0.97749
26 0.9206 0.48841 0.75357 0.24809 0.17728 0.49523 0.96296 0.95601 6.8048 0.98111
26.25 0.92548 0.4877 0.75438 0.24974 0.17959 0.49615 0.9633 0.96074 6.8894 0.98471
26.5 0.93036 0.487 0.75517 0.2514 0.18189 0.49706 0.96364 0.96546 6.9739 0.9883
26.75 0.93522 0.48633 0.75593 0.25307 0.18419 0.49796 0.96396 0.97019 7.0581 0.99188
27 0.94008 0.48568 0.75667 0.25475 0.18647 0.49886 0.96429 0.9749 7.1423 0.99544
27.25 0.94494 0.48504 0.75738 0.25644 0.18875 0.49975 0.9646 0.97961 7.2263 0.999
27.5 0.94978 0.48442 0.75807 0.25813 0.19102 0.50063 0.96491 0.98432 7.3101 1.0025
27.75 0.95463 0.48381 0.75873 0.25983 0.19329 0.50152 0.96522 0.98903 7.3939 1.0061
28 0.95946 0.48323 0.75937 0.26153 0.19554 0.50239 0.96552 0.99373 7.4776 1.0096
28.25 0.9635 0.035955 0.035925 0.0014608 0.0014071 0.96064 0.96581 0.99761 26.255 24.404
28.5 0.96386 0.035193 0.03515 0.0014119 0.0013605 0.96109 0.9661 0.99768 26.529 24.698
28.75 0.96421 0.034458 0.034402 0.0013654 0.0013162 0.96153 0.96639 0.99775 26.803 24.992
29 0.96455 0.033747 0.03368 0.0013211 0.0012739 0.96195 0.96667 0.99781 27.076 25.284
29.25 0.96488 0.033061 0.032984 0.0012788 0.0012336 0.96237 0.96694 0.99787 27.348 25.575
29.5 0.96521 0.032397 0.03231 0.0012385 0.0011951 0.96278 0.96721 0.99793 27.62 25.865
29.75 0.96553 0.031755 0.03166 0.0012 0.0011583 0.96317 0.96748 0.99799 27.891 26.154
30 0.96585 0.031133 0.03103 0.0011631 0.0011231 0.96356 0.96774 0.99804 28.161 26.441
30.25 0.96615 0.030531 0.030421 0.0011279 0.0010895 0.96394 0.968 0.99809 28.431 26.728
30.5 0.96646 0.029948 0.029832 0.0010942 0.0010573 0.9643 0.96825 0.99814 28.701 27.015
30.75 0.96675 0.029382 0.029261 0.0010619 0.0010264 0.96466 0.9685 0.99819 28.97 27.3
31 0.96704 0.028834 0.028707 0.0010309 0.00099677 0.96502 0.96875 0.99824 29.238 27.584
31.25 0.96733 0.028302 0.028171 0.0010013 0.00096837 0.96536 0.96899 0.99828 29.506 27.868
31.5 0.96761 0.027786 0.02765 0.00097277 0.0009411 0.9657 0.96923 0.99833 29.774 28.151
31.75 0.96788 0.027284 0.027145 0.00094544 0.00091492 0.96602 0.96947 0.99837 30.041 28.433
32 0.96816 0.026797 0.026655 0.00091917 0.00088976 0.96635 0.9697 0.99841 30.308 28.714
32.25 0.96842 0.026324 0.026179 0.00089394 0.00086558 0.96666 0.96992 0.99845 30.574 28.995
32.5 0.96868 0.025865 0.025717 0.00086967 0.00084231 0.96697 0.97015 0.99849 30.841 29.275
32.75 0.96894 0.025417 0.025267 0.00084632 0.00081992 0.96727 0.97037 0.99852 31.106 29.555
33 0.96919 0.024983 0.024831 0.00082385 0.00079836 0.96757 0.97059 0.99856 31.372 29.834
33.25 0.96944 0.02456 0.024406 0.00080222 0.0007776 0.96786 0.9708 0.99859 31.637 30.112
33.5 0.96968 0.024148 0.023993 0.00078137 0.00075759 0.96814 0.97101 0.99863 31.902 30.39
33.75 0.96992 0.023747 0.02359 0.00076128 0.00073829 0.96842 0.97122 0.99866 32.166 30.667
34 0.97016 0.023356 0.023199 0.00074191 0.00071968 0.96869 0.97143 0.99869 32.43 30.944
34.25 0.97039 0.022976 0.022818 0.00072322 0.00070173 0.96896 0.97163 0.99872 32.694 31.22
34.5 0.97062 0.022605 0.022447 0.00070519 0.0006844 0.96923 0.97183 0.99875 32.958 31.495
34.75 0.97084 0.022244 0.022085 0.00068778 0.00066766 0.96948 0.97203 0.99878 33.221 31.771
35 0.97106 0.021892 0.021733 0.00067097 0.00065149 0.96974 0.97222 0.99881 33.484 32.045
35.25 0.97128 0.021549 0.021389 0.00065473 0.00063586 0.96999 0.97241 0.99883 33.747 32.319
35.5 0.97149 0.021214 0.021054 0.00063903 0.00062075 0.97023 0.9726 0.99886 34.01 32.593
35.75 0.9717 0.020887 0.020727 0.00062385 0.00060614 0.97047 0.97279 0.99888 34.272 32.867
36 0.97191 0.020568 0.020408 0.00060917 0.00059201 0.97071 0.97297 0.99891 34.534 33.14
36.25 0.97211 0.020256 0.020097 0.00059497 0.00057833 0.97094 0.97315 0.99893 34.796 33.412
36.5 0.97231 0.019952 0.019794 0.00058123 0.00056509 0.97117 0.97333 0.99895 35.058 33.684
36.75 0.97251 0.019656 0.019497 0.00056792 0.00055227 0.97139 0.97351 0.99898 35.32 33.956
37 0.97271 0.019365 0.019208 0.00055503 0.00053984 0.97161 0.97368 0.999 35.581 34.227
37.25 0.9729 0.019082 0.018925 0.00054255 0.00052781 0.97183 0.97386 0.99902 35.842 34.499
37.5 0.97309 0.018805 0.018649 0.00053045 0.00051614 0.97204 0.97403 0.99904 36.103 34.769
37.75 0.97328 0.018535 0.018379 0.00051873 0.00050483 0.97225 0.97419 0.99906 36.364 35.04
38 0.97346 0.01827 0.018115 0.00050736 0.00049386 0.97246 0.97436 0.99908 36.624 35.31
38.25 0.97364 0.018011 0.017857 0.00049633 0.00048322 0.97266 0.97452 0.9991 36.885 35.579
38.5 0.97382 0.017758 0.017605 0.00048564 0.00047289 0.97286 0.97468 0.99911 37.145 35.849
38.75 0.974 0.01751 0.017358 0.00047526 0.00046287 0.97306 0.97484 0.99913 37.405 36.118
39 0.97417 0.017268 0.017117 0.00046518 0.00045314 0.97325 0.975 0.99915 37.665 36.387
39.25 0.97434 0.017031 0.016881 0.0004554 0.00044369 0.97344 0.97516 0.99917 37.924 36.655
39.5 0.97451 0.016799 0.01665 0.0004459 0.00043451 0.97363 0.97531 0.99918 38.184 36.923
39.75 0.97468 0.016572 0.016424 0.00043667 0.00042559 0.97382 0.97546 0.9992 38.443 37.191
40 0.97484 0.01635 0.016203 0.0004277 0.00041692 0.974 0.97561 0.99921 38.703 37.459
40.25 0.97501 0.016132 0.015986 0.00041899 0.00040849 0.97418 0.97576 0.99923 38.962 37.726
40.5 0.97517 0.015919 0.015774 0.00041052 0.0004003 0.97435 0.9759 0.99924 39.221 37.994
40.75 0.97532 0.01571 0.015566 0.00040228 0.00039233 0.97453 0.97605 0.99926 39.48 38.26
41 0.97548 0.015505 0.015363 0.00039427 0.00038458 0.9747 0.97619 0.99927 39.738 38.527
41.25 0.97563 0.015304 0.015163 0.00038647 0.00037704 0.97487 0.97633 0.99929 39.997 38.794
41.5 0.97579 0.015108 0.014968 0.00037889 0.0003697 0.97504 0.97647 0.9993 40.256 39.06
41.75 0.97594 0.014915 0.014776 0.00037151 0.00036256 0.9752 0.97661 0.99931 40.514 39.326
42 0.97608 0.014726 0.014588 0.00036433 0.0003556 0.97536 0.97674 0.99932 40.772 39.591
42.25 0.97623 0.014541 0.014404 0.00035734 0.00034883 0.97552 0.97688 0.99934 41.03 39.857
42.5 0.97637 0.014359 0.014224 0.00035053 0.00034223 0.97568 0.97701 0.99935 41.288 40.122
42.75 0.97652 0.014181 0.014047 0.00034389 0.0003358 0.97584 0.97714 0.99936 41.546 40.387
43 0.97666 0.014006 0.013873 0.00033743 0.00032954 0.97599 0.97727 0.99937 41.804 40.652
43.25 0.9768 0.013835 0.013703 0.00033113 0.00032344 0.97614 0.9774 0.99938 42.062 40.917
43.5 0.97694 0.013667 0.013536 0.000325 0.00031749 0.97629 0.97753 0.99939 42.319 41.181
43.75 0.97707 0.013502 0.013372 0.00031902 0.00031169 0.97644 0.97765 0.9994 42.577 41.446
44 0.97721 0.01334 0.013211 0.00031318 0.00030604 0.97659 0.97778 0.99941 42.834 41.71
44.25 0.97734 0.013181 0.013054 0.0003075 0.00030052 0.97673 0.9779 0.99942 43.091 41.974
44.5 0.97747 0.013024 0.012899 0.00030195 0.00029514 0.97687 0.97802 0.99943 43.348 42.237
44.75 0.9776 0.012871 0.012747 0.00029654 0.00028989 0.97701 0.97814 0.99944 43.605 42.501
45 0.97773 0.012721 0.012597 0.00029126 0.00028477 0.97715 0.97826 0.99945 43.862 42.764
45.25 0.97785 0.012573 0.012451 0.00028611 0.00027977 0.97729 0.97838 0.99946 44.119 43.028
45.5 0.97798 0.012428 0.012307 0.00028109 0.00027489 0.97742 0.97849 0.99947 44.376 43.291
45.75 0.9781 0.012285 0.012165 0.00027618 0.00027013 0.97756 0.97861 0.99948 44.633 43.554
46 0.97822 0.012145 0.012026 0.00027139 0.00026547 0.97769 0.97872 0.99949 44.889 43.816
46.25 0.97834 0.012007 0.01189 0.00026671 0.00026093 0.97782 0.97884 0.9995 45.146 44.079
46.5 0.97846 0.011872 0.011755 0.00026215 0.00025649 0.97795 0.97895 0.99951 45.402 44.341
46.75 0.97858 0.011739 0.011624 0.00025768 0.00025216 0.97807 0.97906 0.99951 45.659 44.604
47 0.9787 0.011608 0.011494 0.00025333 0.00024792 0.9782 0.97917 0.99952 45.915 44.866
47.25 0.97881 0.01148 0.011367 0.00024907 0.00024379 0.97832 0.97927 0.99953 46.171 45.128
47.5 0.97893 0.011353 0.011242 0.00024491 0.00023974 0.97844 0.97938 0.99954 46.428 45.39
47.75 0.97904 0.011229 0.011118 0.00024084 0.00023579 0.97856 0.97949 0.99954 46.684 45.651
48 0.97915 0.011107 0.010997 0.00023686 0.00023192 0.97868 0.97959 0.99955 46.94 45.913
48.25 0.97926 0.010987 0.010878 0.00023298 0.00022814 0.9788 0.9797 0.99956 47.196 46.174
48.5 0.97937 0.010869 0.010761 0.00022918 0.00022445 0.97892 0.9798 0.99957 47.451 46.436
48.75 0.97948 0.010753 0.010646 0.00022546 0.00022083 0.97903 0.9799 0.99957 47.707 46.697
49 0.97959 0.010638 0.010533 0.00022183 0.00021729 0.97915 0.98 0.99958 47.963 46.958
49.25 0.97969 0.010526 0.010422 0.00021827 0.00021384 0.97926 0.9801 0.99959 48.219 47.219
49.5 0.9798 0.010415 0.010312 0.00021479 0.00021045 0.97937 0.9802 0.99959 48.474 47.48
49.75 0.9799 0.010307 0.010205 0.00021139 0.00020714 0.97948 0.9803 0.9996 48.73 47.74
50 0.98 0.0102 0.010098 0.00020806 0.0002039 0.97959 0.98039 0.9996 48.985 48.001
50.25 0.98011 0.010094 0.0099941 0.0002048 0.00020072 0.9797 0.98049 0.99961 49.241 48.261
50.5 0.98021 0.0099904 0.0098913 0.00020161 0.00019762 0.97981 0.98058 0.99962 49.496 48.522
50.75 0.98031 0.0098883 0.0097902 0.00019849 0.00019458 0.97991 0.98068 0.99962 49.751 48.782
51 0.9804 0.0097878 0.0096907 0.00019543 0.0001916 0.98002 0.98077 0.99963 50.007 49.042
51.25 0.9805 0.0096888 0.0095927 0.00019244 0.00018868 0.98012 0.98086 0.99963 50.262 49.302
51.5 0.9806 0.0095914 0.0094962 0.00018951 0.00018583 0.98022 0.98095 0.99964 50.517 49.562
51.75 0.98069 0.0094954 0.0094012 0.00018664 0.00018303 0.98032 0.98104 0.99964 50.772 49.822
52 0.98079 0.0094009 0.0093077 0.00018382 0.00018029 0.98042 0.98113 0.99965 51.027 50.082
52.25 0.98088 0.0093079 0.0092156 0.00018107 0.00017761 0.98052 0.98122 0.99965 51.282 50.341
52.5 0.98097 0.0092162 0.0091248 0.00017837 0.00017497 0.98062 0.98131 0.99966 51.537 50.601
52.75 0.98107 0.0091259 0.0090355 0.00017573 0.0001724 0.98072 0.9814 0.99966 51.792 50.86
53 0.98116 0.009037 0.0089474 0.00017313 0.00016987 0.98081 0.98148 0.99967 52.046 51.119
53.25 0.98125 0.0089493 0.0088607 0.00017059 0.00016739 0.98091 0.98157 0.99967 52.301 51.378
53.5 0.98134 0.008863 0.0087753 0.0001681 0.00016496 0.981 0.98165 0.99968 52.556 51.638
53.75 0.98142 0.008778 0.0086911 0.00016566 0.00016258 0.9811 0.98174 0.99968 52.811 51.897
54 0.98151 0.0086941 0.0086081 0.00016327 0.00016025 0.98119 0.98182 0.99969 53.065 52.156
54.25 0.9816 0.0086115 0.0085264 0.00016092 0.00015796 0.98128 0.9819 0.99969 53.32 52.414
54.5 0.98168 0.0085301 0.0084458 0.00015862 0.00015572 0.98137 0.98198 0.9997 53.574 52.673
54.75 0.98177 0.0084499 0.0083664 0.00015637 0.00015351 0.98146 0.98206 0.9997 53.829 52.932
55 0.98185 0.0083708 0.0082881 0.00015415 0.00015135 0.98155 0.98214 0.9997 54.083 53.19
55.25 0.98194 0.0082928 0.008211 0.00015198 0.00014923 0.98163 0.98222 0.99971 54.337 53.449
55.5 0.98202 0.0082159 0.0081349 0.00014985 0.00014716 0.98172 0.9823 0.99971 54.592 53.707
55.75 0.9821 0.0081401 0.0080599 0.00014776 0.00014512 0.98181 0.98238 0.99972 54.846 53.966
56 0.98218 0.0080654 0.007986 0.00014571 0.00014311 0.98189 0.98246 0.99972 55.1 54.224
56.25 0.98226 0.0079917 0.0079131 0.0001437 0.00014115 0.98198 0.98253 0.99972 55.355 54.482
56.5 0.98234 0.007919 0.0078412 0.00014173 0.00013922 0.98206 0.98261 0.99973 55.609 54.74
56.75 0.98242 0.0078474 0.0077703 0.00013979 0.00013733 0.98214 0.98268 0.99973 55.863 54.998
57 0.9825 0.0077767 0.0077004 0.00013789 0.00013547 0.98222 0.98276 0.99973 56.117 55.256
57.25 0.98257 0.007707 0.0076314 0.00013602 0.00013365 0.98231 0.98283 0.99974 56.371 55.514
57.5 0.98265 0.0076382 0.0075634 0.00013419 0.00013186 0.98239 0.98291 0.99974 56.625 55.772
57.75 0.98273 0.0075704 0.0074963 0.00013239 0.0001301 0.98247 0.98298 0.99974 56.879 56.029
58 0.9828 0.0075034 0.0074301 0.00013062 0.00012837 0.98254 0.98305 0.99975 57.133 56.287
58.25 0.98288 0.0074374 0.0073648 0.00012888 0.00012668 0.98262 0.98312 0.99975 57.387 56.545
58.5 0.98295 0.0073723 0.0073004 0.00012718 0.00012501 0.9827 0.98319 0.99975 57.641 56.802
58.75 0.98303 0.007308 0.0072368 0.00012551 0.00012337 0.98278 0.98326 0.99976 57.894 57.06
59 0.9831 0.0072446 0.007174 0.00012386 0.00012177 0.98285 0.98333 0.99976 58.148 57.317
59.25 0.98317 0.007182 0.0071121 0.00012225 0.00012019 0.98293 0.9834 0.99976 58.402 57.574
59.5 0.98324 0.0071202 0.007051 0.00012066 0.00011864 0.983 0.98347 0.99977 58.656 57.832
59.75 0.98331 0.0070592 0.0069907 0.0001191 0.00011711 0.98308 0.98354 0.99977 58.909 58.089
60 0.98338 0.006999 0.0069312 0.00011757 0.00011561 0.98315 0.98361 0.99977 59.163 58.346


==> data/fig-reduced.dat <==
-0.12 0.98275 0.02485 0.9835
-0.11333 0.98081 0.025466 0.98158
-0.10667 0.97895 0.026103 0.97975
-0.1 0.97717 0.02676 0.978
-0.093333 0.97547 0.027439 0.97633
-0.086667 0.97386 0.028141 0.97475
-0.08 0.97232 0.028866 0.97324
-0.073333 0.97086 0.029616 0.97182
-0.066667 0.96949 0.030392 0.97048
-0.06 0.96819 0.031194 0.96922
-0.053333 0.96697 0.032024 0.96805
-0.046667 0.96584 0.032883 0.96695
-0.04 0.96478 0.033773 0.96594
-0.033333 0.9638 0.034695 0.965
-0.026667 0.9629 0.035651 0.96415
-0.02 0.96207 0.036641 0.96338
-0.013333 0.96133 0.037669 0.96268
-0.0066667 0.96066 0.038734 0.96207
2.7756e-17 0.96007 0.039841 0.96154
0.0066667 0.95956 0.040989 0.96109
0.013333 0.95912 0.042183 0.96071
0.02 0.95876 0.043423 0.96042
0.026667 0.95847 0.044713 0.9602
0.033333 0.95826 0.046054 0.96006
0.04 0.95812 0.047451 0.96
0.046667 0.95806 0.048906 0.96002
0.053333 0.95806 0.050421 0.96012
0.06 0.95815 0.052002 0.96029
0.066667 0.9583 0.053651 0.96054
0.073333 0.95853 0.055372 0.96087
0.08 0.95883 0.057171 0.96127
0.086667 0.95919 0.059051 0.96175
0.093333 0.95963 0.061018 0.96231
0.1 0.96013 0.063078 0.96294
0.10667 0.96071 0.065236 0.96365
0.11333 0.96135 0.067501 0.96443
0.12 0.96205 0.069878 0.96528
0.12667 0.96282 0.072376 0.96621
0.13333 0.96365 0.075005 0.96722
0.14 0.96455 0.077773 0.96829
0.14667 0.96551 0.080693 0.96944
0.15333 0.96652 0.083777 0.97066
0.16 0.9676 0.087039 0.97195
0.16667 0.96873 0.090494 0.97331
0.17333 0.96991 0.09416 0.97475
0.18 0.97115 0.098058 0.97625
0.18667 0.97244 0.10221 0.97782
0.19333 0.97378 0.10665 0.97947
0.2 0.97516 0.1114 0.98118
0.20667 0.97658 0.1165 0.98295
0.21333 0.97805 0.122 0.9848
0.22 0.97954 0.12795 0.98671
0.22667 0.98107 0.13442 0.98869
0.23333 0.98263 0.14149 0.99073
0.24 0.9842 0.14927 0.99283
0.24667 0.98579 0.15791 0.995
0.25333 0.98738 0.1676 0.99723
0.26 0.98435 0.76343 0.99953
0.26667 0.97963 0.76495 1.0019
0.27333 0.97504 0.76626 1.0043
0.28 0.97058 0.76737 1.0068
0.28667 0.96625 0.76832 1.0093
0.29333 0.96205 0.76912 1.0119
0.3 0.95799 0.76978 1.0145
0.30667 0.95407 0.77031 1.0172
0.31333 0.95028 0.77073 1.02
0.32 0.94664 0.77104 1.0228
0.32667 0.94313 0.77125 1.0256
0.33333 0.93976 0.77136 1.0285
0.34 0.93653 0.77137 1.0315
0.34667 0.93345 0.7713 1.0345
0.35333 0.9305 0.77114 1.0375
0.36 0.92769 0.7709 1.0406
0.36667 0.92503 0.77058 1.0438
0.37333 0.92251 0.77018 1.0469
0.38 0.92012 0.7697 1.0501
0.38667 0.91788 0.76914 1.0534
0.39333 0.91578 0.76851 1.0567
0.4 0.91383 0.76779 1.06
0.40667 0.91201 0.76701 1.0633
0.41333 0.91033 0.76614 1.0667
0.42 0.90879 0.7652 1.0701
0.42667 0.9074 0.76419 1.0736
0.43333 0.90614 0.76309 1.077
0.44 0.90502 0.76191 1.0805
0.44667 0.90404 0.76066 1.084
0.45333 0.9032 0.75932 1.0875
0.46 0.9025 0.7579 1.091
0.46667 0.90193 0.7564 1.0945
0.47333 0.9015 0.75481 1.098
0.48 0.9012 0.75313 1.1015
0.48667 0.90104 0.75136 1.1051
0.49333 0.90101 0.74949 1.1086
0.5 0.90111 0.74753 1.1121
0.50667 0.90135 0.74547 1.1156
0.51333 0.90171 0.74331 1.119
0.52 0.9022 0.74104 1.1225
0.52667 0.90282 0.73866 1.1259
0.53333 0.90356 0.73617 1.1293
0.54 0.90443 0.73356 1.1326
0.54667 0.90541 0.73084 1.1359
0.55333 0.90652 0.72798 1.1392
0.56 0.90775 0.725 1.1424
0.56667 0.90909 0.72187 1.1455
0.57333 0.91054 0.71861 1.1486
0.58 0.91211 0.7152 1.1516
0.58667 0.91378 0.71164 1.1545
0.59333 0.91556 0.70792 1.1573
0.6 0.91743 0.70403 1.16
0.60667 0.91941 0.69997 1.1626
0.61333 0.92149 0.69572 1.1651
0.62 0.92365 0.69129 1.1675
0.62667 0.9259 0.68666 1.1697
0.63333 0.92824 0.68183 1.1718
0.64 0.93065 0.67678 1.1738
0.64667 0.93314 0.6715 1.1755
0.65333 0.93569 0.66599 1.1771
0.66 0.93831 0.66024 1.1785
0.66667 0.94098 0.65422 1.1797
0.67333 0.9437 0.64794 1.1807
0.68 0.94647 0.64137 1.1815
0.68667 0.94927 0.63451 1.182
0.69333 0.95209 0.62735 1.1823
0.7 0.95494 0.61986 1.1823
0.70667 0.95779 0.61204 1.182
0.71333 0.96064 0.60386 1.1815
0.72 0.96348 0.59532 1.1806
0.72667 0.9663 0.5864 1.1793
0.73333 0.96909 0.57708 1.1778
0.74 0.97182 0.56735 1.1759
0.74667 0.97449 0.55718 1.1736
0.75333 0.97709 0.54657 1.1709
0.76 0.97959 0.5355 1.1678
0.76667 0.98199 0.52395 1.1642
0.77333 0.98425 0.51191 1.1603
0.78 0.98638 0.49936 1.1559
0.78667 0.98834 0.48629 1.1511
0.79333 0.99011 0.47269 1.1458
0.8 0.99168 0.45854 1.14
0.80667 0.99302 0.44385 1.1338
0.81333 0.99411 0.42861 1.1271
0.82 0.99494 0.41281 1.1199
0.82667 0.99547 0.39647 1.1123
0.83333 0.99569 0.37959 1.1043
0.84 0.99557 0.36219 1.0958
0.84667 0.99511 0.34429 1.087
0.85333 0.99429 0.32593 1.0779
0.86 0.99309 0.30714 1.0685
0.86667 0.99152 0.28798 1.0588
0.87333 0.98958 0.2685 1.049
0.88 0.98728 0.24878 1.0391
0.88667 0.98465 0.22891 1.0292
0.89333 0.98173 0.20898 1.0195
0.9 0.97856 0.1891 1.01
0.90667 0.97522 0.16941 1.0009
0.91333 0.97182 0.15004 0.99227
0.92 0.96845 0.13114 0.98433
0.92667 0.96527 0.11286 0.97722
0.93333 0.96244 0.095383 0.97111
0.94 0.96016 0.078871 0.96617
0.94667 0.95862 0.063501 0.96257
0.95333 0.95805 0.049446 0.96048
0.96 0.9587 0.036871 0.96006
0.96667 0.96079 0.025933 0.96147
0.97333 0.96456 0.016773 0.96485
0.98 0.97021 0.0095129 0.9703
0.98667 0.97792 0.0042531 0.97794
0.99333 0.98782 0.0010671 0.98782
1 1 -3.5325e-10 1
1.0067 1.0145 0.0010671 1.0145
1.0133 1.0313 0.0042531 1.0313
1.02 1.0502 0.0095129 1.0503
1.0267 1.0712 0.016773 1.0715
1.0333 1.0941 0.025933 1.0948
1.04 1.1187 0.036871 1.1201
1.0467 1.1447 0.049446 1.1471
1.0533 1.1719 0.063501 1.1759
1.06 1.2002 0.078871 1.2062
1.0667 1.2291 0.095383 1.2378
1.0733 1.2586 0.11286 1.2706
1.08 1.2885 0.13114 1.3043

